Context-Aware Spectrum Coexistence of Terrestrial Beyond 5G Networks in Satellite Bands

Spectrum sharing between terrestrial 5G and incumbent networks in the satellite bands presents a promising avenue to satisfy the ever-increasing bandwidth demand of the next-generation wireless networks. However, protecting incumbent operations from harmful interference poses a fundamental challenge in accommodating terrestrial broadband cellular networks in the satellite bands. State-of-the-art spectrum-sharing policies usually consider several worst-case assumptions and ignore site-specific contextual factors in making spectrum-sharing decisions, and thus, often results in under-utilization of the shared band for the secondary licensees. To address such limitations, this paper introduces CAT3S (Context-Aware Terrestrial-Satellite Spectrum Sharing) framework that empowers the coexisting terrestrial 5G network to maximize utilization of the shared satellite band without creating harmful interference to the incumbent links by exploiting the contextual factors. CAT3S consists of the following two components: (i) context-acquisition unit to collect and process essential contextual information for spectrum sharing and (ii) context-aware base station (BS) control unit to optimize the set of operational BSs and their operation parameters (i.e., transmit power and active beams per sector). To evaluate the performance of the CAT3S, a realistic spectrum coexistence case study over the 12 GHz band is considered. Experiment results demonstrate that the proposed CAT3S achieves notably higher spectrum utilization than state-of-the-art spectrum-sharing policies in different weather contexts.

==> FSS_UML.txt <==
@startuml

box "Interference Evaluation Unit" #yellow
participant "Context Acquisition Unit" as foo1
participant "Network Model" as foo2
participant "RAN Intelligent Controller" as nrtric
end box

box "Base Station Unit" #pink
participant "O-CU (any?) " as foo3
participant "O-DU" as foo4
end box

-> foo1: FSS receiver locations
-> foo1: FSS receiver antenna angles
-> foo1: Weather context
-> foo1: Interference limit

foo1 -> foo1: Check for context update
foo1 <-> foo4: Query network config
foo1 -> foo2: Update network model

group #FFFFFF BS Control Algorithm (xApp?)
    foo2 -> nrtric: How to indicate interaction between algorithm & model?
    nrtric -> nrtric: T1 - Active beam selection
    foo2 <-> nrtric: How to indicate interaction between algorithm & model?
    nrtric -> nrtric: T2 - Active BS selection
    foo2 <-> nrtric: How to indicate interaction between algorithm & model?
    nrtric -> nrtric: T3 - Transmit power control

end

group #FFFFFF Policy Update [New Policy Configuration]
    nrtric -> foo4: <<E2>> Active BS set
    nrtric -> foo4: <<E2>> Beam parameters
    nrtric -> foo4: <<E2>> Transmit power
    foo4 -> nrtric: <<E2>> Acknowledgement
end

@enduml
